On Counterfactual Data Augmentation Under Confounding

Counterfactual data augmentation has recently emerged as a method to mitigate confounding biases in the training data. These biases, such as spurious correlations, arise due to various observed and unobserved confounding variables in the data generation process. In this paper, we formally analyze how confounding biases impact downstream classifiers and present a causal viewpoint to the solutions based on counterfactual data augmentation. We explore how removing confounding biases serves as a means to learn invariant features, ultimately aiding in generalization beyond the observed data distribution. Additionally, we present a straightforward yet powerful algorithm for generating counterfactual images, which effectively mitigates the influence of confounding effects on downstream classifiers. Through experiments on MNIST variants and the CelebA datasets, we demonstrate how our simple augmentation method helps existing state-of-the-art methods achieve good results.

==> images/figure1.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,491); %set diagram left start at 0, and has height of 491
%Shape: Circle [id:dp10010902820008194] 
\draw   (78.48,276.33) .. controls (78.48,266) and (86.85,257.63) .. (97.18,257.63) .. controls (107.51,257.63) and (115.88,266) .. (115.88,276.33) .. controls (115.88,286.66) and (107.51,295.03) .. (97.18,295.03) .. controls (86.85,295.03) and (78.48,286.66) .. (78.48,276.33) -- cycle ;
%Shape: Circle [id:dp57518560437808] 
\draw   (76.88,335.13) .. controls (76.88,324.8) and (85.25,316.43) .. (95.58,316.43) .. controls (105.91,316.43) and (114.28,324.8) .. (114.28,335.13) .. controls (114.28,345.46) and (105.91,353.83) .. (95.58,353.83) .. controls (85.25,353.83) and (76.88,345.46) .. (76.88,335.13) -- cycle ;
%Straight Lines [id:da2688379787814936] 
\draw [line width=0.75]    (95.78,239.23) -- (95.78,256.23) ;
\draw [shift={(95.78,258.23)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da1423861715591378] 
\draw [line width=0.75]    (95.78,295.63) -- (95.6,314.43) ;
\draw [shift={(95.58,316.43)}, rotate = 270.55] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp4629082198700297] 
\draw   (13,42) -- (179,42) -- (179,245) -- (13,245) -- cycle ;
%Shape: Rectangle [id:dp9020387338789019] 
\draw   (63,192) -- (184,192) -- (184,357) -- (63,357) -- cycle ;
%Straight Lines [id:da8854435749858545] 
\draw [line width=0.75]    (146.96,83.03) -- (41.58,132.38) ;
\draw [shift={(39.76,133.23)}, rotate = 334.91] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da555477195066125] 
\draw [line width=0.75]    (153.96,83.03) -- (154.16,130.63) ;
\draw [shift={(154.16,132.63)}, rotate = 269.77] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da04694725271597033] 
\draw [line width=0.75]    (36.96,84.03) -- (152.32,131.87) ;
\draw [shift={(154.16,132.63)}, rotate = 202.52] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da17456609558996972] 
\draw [line width=0.75]    (36.96,84.03) -- (38.69,131.23) ;
\draw [shift={(38.76,133.23)}, rotate = 267.9] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da15288720334203143] 
\draw [line width=0.75]    (35.96,84.03) -- (81,132.17) ;
\draw [shift={(82.36,133.63)}, rotate = 226.91] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9213785017003002] 
\draw [line width=0.75]    (37.76,170.63) -- (94.21,201.86) ;
\draw [shift={(95.96,202.83)}, rotate = 208.95] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da488263153471456] 
\draw [line width=0.75]    (82.36,171.03) -- (95.18,200.99) ;
\draw [shift={(95.96,202.83)}, rotate = 246.84] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da03347640340397284] 
\draw [line width=0.75]    (154.16,170.03) -- (97.71,201.85) ;
\draw [shift={(95.96,202.83)}, rotate = 330.6] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp1381926908483676] 
\draw   (17.26,65.33) .. controls (17.26,55) and (25.64,46.63) .. (35.96,46.63) .. controls (46.29,46.63) and (54.66,55) .. (54.66,65.33) .. controls (54.66,75.66) and (46.29,84.03) .. (35.96,84.03) .. controls (25.64,84.03) and (17.26,75.66) .. (17.26,65.33) -- cycle ;
%Shape: Circle [id:dp21293510748391875] 
\draw   (133.26,64.33) .. controls (133.26,54) and (141.64,45.63) .. (151.96,45.63) .. controls (162.29,45.63) and (170.66,54) .. (170.66,64.33) .. controls (170.66,74.66) and (162.29,83.03) .. (151.96,83.03) .. controls (141.64,83.03) and (133.26,74.66) .. (133.26,64.33) -- cycle ;
%Shape: Circle [id:dp28319527714745185] 
\draw   (19.06,151.93) .. controls (19.06,141.6) and (27.44,133.23) .. (37.76,133.23) .. controls (48.09,133.23) and (56.46,141.6) .. (56.46,151.93) .. controls (56.46,162.26) and (48.09,170.63) .. (37.76,170.63) .. controls (27.44,170.63) and (19.06,162.26) .. (19.06,151.93) -- cycle ;
%Shape: Circle [id:dp46904856986896215] 
\draw   (135.46,151.33) .. controls (135.46,141) and (143.84,132.63) .. (154.16,132.63) .. controls (164.49,132.63) and (172.86,141) .. (172.86,151.33) .. controls (172.86,161.66) and (164.49,170.03) .. (154.16,170.03) .. controls (143.84,170.03) and (135.46,161.66) .. (135.46,151.33) -- cycle ;
%Shape: Circle [id:dp7460368135016269] 
\draw   (63.66,152.33) .. controls (63.66,142) and (72.04,133.63) .. (82.36,133.63) .. controls (92.69,133.63) and (101.06,142) .. (101.06,152.33) .. controls (101.06,162.66) and (92.69,171.03) .. (82.36,171.03) .. controls (72.04,171.03) and (63.66,162.66) .. (63.66,152.33) -- cycle ;
%Shape: Circle [id:dp18967775714230095] 
\draw   (77.26,220.53) .. controls (77.26,210.2) and (85.64,201.83) .. (95.96,201.83) .. controls (106.29,201.83) and (114.66,210.2) .. (114.66,220.53) .. controls (114.66,230.86) and (106.29,239.23) .. (95.96,239.23) .. controls (85.64,239.23) and (77.26,230.86) .. (77.26,220.53) -- cycle ;
%Straight Lines [id:da1317551198478677] 
\draw [line width=0.75]    (39.54,172.26) -- (39.75,201.23) ;
\draw [shift={(39.76,203.23)}, rotate = 269.59] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp7792994949294141] 
\draw   (21.06,220.93) .. controls (21.06,210.6) and (29.44,202.23) .. (39.76,202.23) .. controls (50.09,202.23) and (58.46,210.6) .. (58.46,220.93) .. controls (58.46,231.26) and (50.09,239.63) .. (39.76,239.63) .. controls (29.44,239.63) and (21.06,231.26) .. (21.06,220.93) -- cycle ;
%Straight Lines [id:da09198459308475027] 
\draw    (146.96,83.03) -- (83.94,132.4) ;
\draw [shift={(82.36,133.63)}, rotate = 321.93] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (79.86,267.03) node [anchor=north west][inner sep=0.75pt]  [font=\normalsize]  {$\phi ( X)$};
% Text Node
\draw (89.66,323.23) node [anchor=north west][inner sep=0.75pt]  [font=\large]  {$\Hat{Y}$};
% Text Node
\draw (27,16) node [anchor=north west][inner sep=0.75pt]   [align=left] {\large True Causal Graph   \Large $\mathcal{G}$};
% Text Node
\draw (94,361) node [anchor=north west][inner sep=0.75pt]   [align=left] {\large Inference};
% Text Node
\draw (139.71,56.55) node [anchor=north west][inner sep=0.75pt]  [font=\Large]  {$U_{m}$};
% Text Node
\draw (25,57.6) node [anchor=north west][inner sep=0.75pt]  [font=\Large]  {$U_{1}$};
% Text Node
\draw (79.26,61.01) node [anchor=north west][inner sep=0.75pt]  [font=\large]  {$\dotsc $};
% Text Node
\draw (72.74,143.29) node [anchor=north west][inner sep=0.75pt]  [font=\large]  {$Z_{1}$};
% Text Node
\draw (105.85,148.33) node [anchor=north west][inner sep=0.75pt]  [font=\large]  {$\dotsc $};
% Text Node
\draw (29.96,143.68) node [anchor=north west][inner sep=0.75pt]  [font=\large]  {$C$};
% Text Node
\draw (145.39,142.93) node [anchor=north west][inner sep=0.75pt]  [font=\large]  {$Z_{n}$};
% Text Node
\draw (89.04,212.23) node [anchor=north west][inner sep=0.75pt]  [font=\large]  {$X$};
% Text Node
\draw (33.96,212.68) node [anchor=north west][inner sep=0.75pt]  [font=\large]  {$Y$};
\end{tikzpicture}
